Low-frequency resolvent analysis of the laminar oblique shock wave / boundary layer interaction

Resolvent analysis is used to study the low-frequency behaviour of the laminar oblique shock wave / boundary layer interaction (SWBLI). It is shown that the computed optimal gain, which can be seen as a transfer function of the system, follows a first-order low-pass filter equation, recovering the results of Touber and Sandham (JFM, 2011). This behaviour is understood as proceeding from the excitation of a single stable, steady global mode whose damping rate sets the time scale of the filter. Different Mach and Reynolds numbers are studied, covering different recirculation lengths $L$. This damping rate is found to scale as $1/L$, leading to a constant Strouhal number $St_L$ as observed in the literature. It is associated with a breathing motion of the recirculation bubble. This analysis furthermore supports the idea that the low-frequency dynamics of the SWBLI is a forced dynamics, in which background perturbations continuously excite the flow. The investigation is then carried out for 3D perturbations for which two regimes are identified. At low wave numbers of the order of $L$, a modal mechanism similar to that of 2D perturbations is found and exhibits larger values of the optimal gain. At larger wave numbers of the order of the boundary layer thickness, the growth of streaks, which results from a non-modal mechanism, is detected. No interaction with the recirculation region is observed. Based on these results, the potential prevalence of 3D effects in the low-frequency dynamics of the SWBLI is discussed.

==> Figures/Baseflow/DegrezBubblePoints.txt <==
0.78 0
1.28 0


==> Figures/Resolvent2D/Bubble/Re1600/Mode1_A03/bubble.txt <==
   0.0000000000000000        0.0000000000000000     
  0.33011673956594323        0.0000000000000000     
  0.66023347913188646        0.0000000000000000     
  0.99035021869782969        0.0000000000000000     
   1.3204669582637729        0.0000000000000000     
   1.6505836978297161        0.0000000000000000     
   1.9807004373956594        0.0000000000000000     
   2.3108171769616024        0.0000000000000000     
   2.6409339165275458        0.0000000000000000     
   2.9710506560934893        0.0000000000000000     
   3.3011673956594323        0.0000000000000000     
   3.6312841352253753        0.0000000000000000     
   3.9614008747913187        0.0000000000000000     
   4.2915176143572618        0.0000000000000000     
   4.6216343539232048        0.0000000000000000     
   4.9517510934891487        0.0000000000000000     
   5.2818678330550917        0.0000000000000000     
   5.6119845726210347        0.0000000000000000     
   5.9421013121869786        0.0000000000000000     
   6.2722180517529216        0.0000000000000000     
   6.6023347913188646        0.0000000000000000     
   6.9324515308848076        0.0000000000000000     
   7.2625682704507506        0.0000000000000000     
   7.5926850100166936        0.0000000000000000     
   7.9228017495826375        0.0000000000000000     
   8.2529184891485805        0.0000000000000000     
   8.5830352287145235        0.0000000000000000     
   8.9131519682804683        0.0000000000000000     
   9.2432687078464095        0.0000000000000000     
   9.5733854474123525        0.0000000000000000     
   9.9035021869782973        0.0000000000000000     
   10.233618926544240        0.0000000000000000     
   10.563735666110183        0.0000000000000000     
   10.893852405676125        0.0000000000000000     
   11.223969145242069        0.0000000000000000     
   11.554085884808014        0.0000000000000000     
   11.884202624373957        0.0000000000000000     
   12.214319363939898        0.0000000000000000     
   12.544436103505843        0.0000000000000000     
   12.874552843071786        0.0000000000000000     
   13.204669582637729        0.0000000000000000     
   13.534786322203672        0.0000000000000000     
   13.864903061769615        0.0000000000000000     
   14.195019801335558        0.0000000000000000     
   14.525136540901501        0.0000000000000000     
   14.855253280467444        0.0000000000000000     
   15.185370020033387        0.0000000000000000     
   15.515486759599332        0.0000000000000000     
   15.845603499165275        0.0000000000000000     
   16.175720238731216        0.0000000000000000     
   16.505836978297161        0.0000000000000000     
   16.835953717863102        0.0000000000000000     
   17.166070457429047        0.0000000000000000     
   17.496187196994992        0.0000000000000000     
   17.826303936560937        0.0000000000000000     
   18.156420676126878        0.0000000000000000     
   18.486537415692819        0.0000000000000000     
   18.816654155258764        0.0000000000000000     
   19.146770894824705        0.0000000000000000     
   19.476887634390650        0.0000000000000000     
   19.807004373956595        0.0000000000000000     
   20.137121113522539        0.0000000000000000     
   20.467237853088481        0.0000000000000000     
   20.797354592654425        0.0000000000000000     
   21.127471332220367        0.0000000000000000     
   21.457588071786308        0.0000000000000000     
   21.787704811352249        0.0000000000000000     
   22.117821550918194        0.0000000000000000     
   22.447938290484139        0.0000000000000000     
   22.778055030050083        0.0000000000000000     
   23.108171769616028        0.0000000000000000     
   23.438288509181969        0.0000000000000000     
   23.768405248747914        0.0000000000000000     
   24.098521988313856        0.0000000000000000     
   24.428638727879797        0.0000000000000000     
   24.758755467445738        0.0000000000000000     
   25.088872207011686        0.0000000000000000     
   25.418988946577635        0.0000000000000000     
   25.749105686143572        0.0000000000000000     
   26.079222425709514        0.0000000000000000     
   26.409339165275458        0.0000000000000000     
   26.739455904841396        0.0000000000000000     
   27.069572644407344        0.0000000000000000     
   27.399689383973286        0.0000000000000000     
   27.729806123539230        0.0000000000000000     
   28.059922863105175        0.0000000000000000     
   28.390039602671116        0.0000000000000000     
   28.720156342237061        0.0000000000000000     
   29.050273081803002        0.0000000000000000     
   29.380389821368951        0.0000000000000000     
   29.710506560934888        0.0000000000000000     
   30.040623300500833        0.0000000000000000     
   30.370740040066774        0.0000000000000000     
   30.700856779632723        0.0000000000000000     
   31.030973519198664        0.0000000000000000     
   31.361090258764605        0.0000000000000000     
   31.691206998330550        0.0000000000000000     
   32.021323737896495        0.0000000000000000     
   32.351440477462432        0.0000000000000000     
   32.681557217028384        0.0000000000000000     
   33.011673956594322        0.0000000000000000     
   33.341790696160267        0.0000000000000000     
   33.671907435726204        0.0000000000000000     
   34.002024175292149        0.0000000000000000     
   34.332140914858094        0.0000000000000000     
   34.662257654424039        0.0000000000000000     
   34.992374393989984        0.0000000000000000     
   35.322491133555921        0.0000000000000000     
   35.652607873121873        0.0000000000000000     
   35.982724612687811        0.0000000000000000     
   36.312841352253756        0.0000000000000000     
   36.642958091819693        0.0000000000000000     
   36.973074831385638        0.0000000000000000     
   37.303191570951590        0.0000000000000000     
   37.633308310517528        0.0000000000000000     
   37.963425050083472        0.0000000000000000     
   38.293541789649410        0.0000000000000000     
   38.623658529215362        0.0000000000000000     
   38.953775268781300        0.0000000000000000     
   39.283892008347244        0.0000000000000000     
   39.614008747913189        0.0000000000000000     
   39.944125487479127        0.0000000000000000     
   40.274242227045079        0.0000000000000000     
   40.604358966611017        0.0000000000000000     
   40.934475706176961        0.0000000000000000     
   41.264592445742899        0.0000000000000000     
   41.594709185308851        0.0000000000000000     
   41.924825924874789        0.0000000000000000     
   42.254942664440733        0.0000000000000000     
   42.585059404006678        0.0000000000000000     
   42.915176143572616        0.0000000000000000     
   43.245292883138561        0.0000000000000000     
   43.575409622704498        0.0000000000000000     
   43.905526362270450        0.0000000000000000     
   44.235643101836388        0.0000000000000000     
   44.565759841402333        0.0000000000000000     
   44.895876580968277        0.0000000000000000     
   45.225993320534229        0.0000000000000000     
   45.556110060100167        0.0000000000000000     
   45.886226799666105        0.0000000000000000     
   46.216343539232057        0.0000000000000000     
   46.546460278797994        0.0000000000000000     
   46.876577018363939        0.0000000000000000     
   47.206693757929877        0.0000000000000000     
   47.536810497495829        0.0000000000000000     
   47.866927237061773        0.0000000000000000     
   48.197043976627711        0.0000000000000000     
   48.527160716193656        0.0000000000000000     
   48.857277455759593        0.0000000000000000     
   49.187394195325538        0.0000000000000000     
   49.517510934891476        0.0000000000000000     
   49.847627674457428        0.0000000000000000     
   50.177744414023373        0.0000000000000000     
   50.507861153589310        0.0000000000000000     
   50.837977893155269        0.0000000000000000     
   51.168094632721207        0.0000000000000000     
   51.498211372287145        0.0000000000000000     
   51.828328111853082        0.0000000000000000     
   52.158444851419027        0.0000000000000000     
   52.488561590984972        0.0000000000000000     
   52.818678330550917        0.0000000000000000     
   53.148795070116854        0.0000000000000000     
   53.478911809682792        0.0000000000000000     
   53.809028549248751        0.0000000000000000     
   54.139145288814689        0.0000000000000000     
   54.469262028380633        0.0000000000000000     
   54.799378767946571        0.0000000000000000     
   55.129495507512523        0.0000000000000000     
   55.459612247078461        0.0000000000000000     
   55.789728986644405        0.0000000000000000     
   56.119845726210350        0.0000000000000000     
   56.449962465776288        0.0000000000000000     
   56.780079205342233        0.0000000000000000     
   57.110195944908170        0.0000000000000000     
   57.440312684474122        0.0000000000000000     
   57.770429424040060        0.0000000000000000     
   58.100546163606005        0.0000000000000000     
   58.430662903171964        0.0000000000000000     
   58.760779642737901        0.0000000000000000     
   59.090896382303839        0.0000000000000000     
   59.421013121869777        0.0000000000000000     
   59.751129861435729        0.0000000000000000     
   60.081246601001666        0.0000000000000000     
   60.411363340567611        0.0000000000000000     
   60.741480080133549        0.0000000000000000     
   61.071596819699501        0.0000000000000000     
   61.401713559265445        0.0000000000000000     
   61.731830298831383        0.0000000000000000     
   62.061947038397328        0.0000000000000000     
   62.392063777963266        0.0000000000000000     
   62.722180517529210        0.0000000000000000     
   63.052297257095148        0.0000000000000000     
   63.382413996661100        0.0000000000000000     
   63.712530736227045        0.0000000000000000     
   64.042647475792990        0.0000000000000000     
   64.372764215358927        0.0000000000000000     
   64.702880954924865        0.0000000000000000     
   65.032997694490817        0.0000000000000000     
   65.363114434056769        0.0000000000000000     
   65.693231173622706        0.0000000000000000     
   66.023347913188644        0.0000000000000000     
   66.353464652754596        0.0000000000000000     
   66.683581392320534        0.0000000000000000     
   67.013698131886471        0.0000000000000000     
   67.343814871452409        0.0000000000000000     
   67.673931611018361        6.9108743548834664E-003
   68.004048350584299        2.5688535881940255E-002
   68.334165090150250        4.4017831235368308E-002
   68.664281829716188        6.2081788934670160E-002
   68.994398569282140        7.9853963795649782E-002
   69.324515308848078        9.7444766248856812E-002
   69.654632048414015       0.11491170706844034     
   69.984748787979967       0.13215443809118901     
   70.314865527545905       0.14927430845810105     
   70.644982267111843       0.16633749348408972     
   70.975099006677780       0.18333716820651663     
   71.305215746243746       0.20022348257050068     
   71.635332485809684       0.21700058887176388     
   71.965449225375622       0.23371540369343097     
   72.295565964941574       0.25044650156472475     
   72.625682704507511       0.26717553595647747     
   72.955799444073449       0.28378450785007620     
   73.285916183639387       0.30045708331558862     
   73.616032923205339       0.31712131143197930     
   73.946149662771276       0.33367928743569664     
   74.276266402337228       0.35031659897885281     
   74.606383141903180       0.36700562620806615     
   74.936499881469118       0.38371583906468082     
   75.266616621035055       0.40030905655421778     
   75.596733360600993       0.41694094596513237     
   75.926850100166945       0.43360634867623005     
   76.256966839732883       0.45030437881515251     
   76.587083579298820       0.46703828494020083     
   76.917200318864772       0.48381528991833667     
   77.247317058430724       0.50064638979884435     
   77.577433797996662       0.51736418507568782     
   77.907550537562599       0.53410427474451805     
   78.237667277128551       0.55090030303784854     
   78.567784016694489       0.56777630134895907     
   78.897900756260427       0.58475918418450645     
   79.228017495826379       0.60181614884037338     
   79.558134235392316       0.61861371552625988     
   79.888250974958254       0.63556134320952751     
   80.218367714524206       0.65269623841860280     
   80.548484454090158       0.66982012647065869     
   80.878601193656095       0.68675024812514296     
   81.208717933222033       0.70393933874996772     
   81.538834672787971       0.72125125826583381     
   81.868951412353923       0.73823226411162379     
   82.199068151919860       0.75556296051716865     
   82.529184891485798       0.77286716428555990     
   82.859301631051750       0.79001655670620252     
   83.189418370617702       0.80762306511917759     
   83.519535110183639       0.82473600224207178     
   83.849651849749577       0.84221713476744342     
   84.179768589315529       0.85966890973551480     
   84.509885328881467       0.87703274036876500     
   84.840002068447404       0.89476923620466398     
   85.170118808013356       0.91203367904066623     
   85.500235547579280       0.92999842924390785     
   85.830352287145232       0.94719143969067487     
   86.160469026711155       0.96520976782223444     
   86.490585766277121       0.98248603985106586     
   86.820702505843073        1.0005660623756083     
   87.150819245408996        1.0179067257753636     
   87.480935984974963        1.0361021079511665     
   87.811052724540900        1.0534524744840996     
   88.141169464106838        1.0717448794987414     
   88.471286203672776        1.0891323848475496     
   88.801402943238742        1.1073614378117120     
   89.131519682804665        1.1249659330205262     
   89.461636422370617        1.1430761918679198     
   89.791753161936555        1.1609830337316236     
   90.121869901502507        1.1789212784430050     
   90.451986641068459        1.1972239882355427     
   90.782103380634382        1.2149396825620933     
   91.112220120200334        1.2335628633652571     
   91.442336859766272        1.2511850541394198     
   91.772453599332209        1.2695055224155585     
   92.102570338898147        1.2877213834028345     
   92.432687078464113        1.3056933768949626     
   92.762803818030036        1.3245621639652252     
   93.092920557595988        1.3422042656414614     
   93.423037297161940        1.3606435776149770     
   93.753154036727878        1.3791256860810410     
   94.083270776293816        1.3970969651988474     
   94.413387515859753        1.4159383389056250     
   94.743504255425705        1.4340233793621011     
   95.073620994991657        1.4523184684979253     
   95.403737734557595        1.4714913683813735     
   95.733854474123547        1.4892515452977835     
   96.063971213689499        1.5078004755604859     
   96.394087953255422        1.5268596776613939     
   96.724204692821374        1.5447602485375687     
   97.054321432387312        1.5634900031444268     
   97.384438171953249        1.5825046875246875     
   97.714554911519187        1.6005158711514438     
   98.044671651085139        1.6193514162208580     
   98.374788390651076        1.6384528444005992     
   98.704905130217028        1.6565027712779083     
   99.035021869782952        1.6753681752444045     
   99.365138609348918        1.6947080250070330     
   99.695255348914856        1.7127248525713485     
   100.02537208848079        1.7315444665404554     
   100.35548882804675        1.7512123496056011     
   100.68560556761267        1.7692066875910242     
   101.01572230717862        1.7879061224704211     
   101.34583904674457        1.8074358358926275     
   101.67595578631054        1.8259941292378852     
   102.00607252587646        1.8445012661126108     
   102.33618926544241        1.8638174292735472     
   102.66630600500834        1.8831548022580573     
   102.99642274457429        1.9014009145075343     
   103.32653948414023        1.9204319662036644     
   103.65665622370616        1.9402899560524007     
   103.98677296327213        1.9586990268925799     
   104.31688970283805        1.9773780976823532     
   104.64700644240401        1.9968555202087419     
   104.97712318196994        2.0165120386252795     
   105.30723992153590        2.0347777653145078     
   105.63735666110183        2.0538113393154260     
   105.96747340066777        2.0736524506504259     
   106.29759014023371        2.0927753914422773     
   106.62770687979966        2.1113088525531092     
   106.95782361936558        2.1306158285876986     
   107.28794035893154        2.1507356496155832     
   107.61805709849750        2.1695216810596460     
   107.94817383806345        2.1882456091677334     
   108.27829057762938        2.2077457188006133     
   108.60840731719533        2.2280609393441755     
   108.93852405676127        2.2467459052044934     
   109.26864079632720        2.2655871822133280     
   109.59875753589314        2.2852049100184031     
   109.92887427545909        2.3056371222011611     
   110.25899101502505        2.3244901497757460     
   110.58910775459098        2.3433788683034296     
   110.91922449415692        2.3630387776946526     
   111.24934123372287        2.3835044919563284     
   111.57945797328881        2.4028072806666474     
   111.90957471285475        2.4216542110640811     
   112.23969145242070        2.4412505296854379     
   112.56980819198662        2.4616229504746117     
   112.89992493155258        2.4816432353294036     
   113.23004167111850        2.5003036026429717     
   113.56015841068447        2.5196716374713954     
   113.89027515025042        2.5397704487335879     
   114.22039188981634        2.5606253867757860     
   114.55050862938231        2.5791515544591874     
   114.88062536894824        2.5982091742436744     
   115.21074210851418        2.6180332472446848     
   115.54085884808012        2.6386941000835091     
   115.87097558764609        2.6589390049838268     
   116.20109232721201        2.6781748501151643     
   116.53120906677796        2.6984542331528996     
   116.86132580634393        2.7199076736951029     
   117.19144254590985        2.7426713955172191     
   117.52155928547580        2.7634798198254358     
   117.85167602504173        2.7853810029795865     
   118.18179276460768        2.8085572090515010     
   118.51190950417362        2.8329205989077586     
   118.84202624373955        2.8553790002807129     
   119.17214298330551        2.8769800771314724     
   119.50225972287146        2.8980431211552036     
   119.83237646243738        2.9178020684698951     
   120.16249320200333        2.9349732756372906     
   120.49260994156928        2.9458454788037534     
   120.82272668113522        2.9513460703859673     
   121.15284342070116        2.9498339216766540     
   121.48296016026710        2.9408602579987879     
   121.81307689983305        2.9218528871432357     
   122.14319363939900        2.8963960250842349     
   122.47331037896494        2.8685704011153219     
   122.80342711853089        2.8402317272600550     
   123.13354385809684        2.8085556795019011     
   123.46366059766277        2.7777586732603776     
   123.79377733722872        2.7482456902641244     
   124.12389407679466        2.7171459109217251     
   124.45401081636059        2.6868096069375742     
   124.78412755592653        2.6575460299058160     
   125.11424429549248        2.6268481480066184     
   125.44436103505842        2.5965440130667110     
   125.77447777462437        2.5673009057446223     
   126.10459451419030        2.5368536857420469     
   126.43471125375626        2.5069336085119387     
   126.76482799332220        2.4779794893783045     
   127.09494473288814        2.4476775185138080     
   127.42506147245409        2.4180606456363982     
   127.75517821202001        2.3891622448548366     
   128.08529495158598        2.3590634044331273     
   128.41541169115192        2.3298572518686584     
   128.74552843071785        2.3008315855580097     
   129.07564517028379        2.2712562535500052     
   129.40576190984973        2.2424748217826327     
   129.73587864941570        2.2133167139386094     
   130.06599538898163        2.1842898753587408     
   130.39611212854757        2.1559926088659958     
   130.72622886811354        2.1268782057504914     
   131.05634560767945        2.0985003358276710     
   131.38646234724541        2.0701867051915031     
   131.71657908681135        2.0418044971429743     
   132.04669582637729        2.0140694295826735     
   132.37681256594323        1.9858186538207105     
   132.70692930550919        1.9580852672670890     
   133.03704604507510        1.9303684505987380     
   133.36716278464107        1.9026050049064043     
   133.69727952420700        1.8751908045987704     
   134.02739626377294        1.8473375145096269     
   134.35751300333891        1.8198455744655611     
   134.68762974290482        1.7920600138806821     
   135.01774648247078        1.7644221467337466     
   135.34786322203672        1.7367248357380956     
   135.67797996160266        1.7090609033108999     
   136.00809670116860        1.6815394417486385     
   136.33821344073456        1.6540868360660936     
   136.66833018030050        1.6269654021246953     
   136.99844691986644        1.6000342349899102     
   137.32856365943238        1.5736008791791973     
   137.65868039899831        1.5474950647670516     
   137.98879713856428        1.5220145012092763     
   138.31891387813019        1.4969645560543290     
   138.64903061769616        1.4726103664098349     
   138.97914735726209        1.4487466011977586     
   139.30926409682803        1.4255724869506485     
   139.63938083639400        1.4029310774626804     
   139.96949757595993        1.3809147378395945     
   140.29961431552587        1.3594301231837691     
   140.62973105509181        1.3384820708004450     
   140.95984779465778        1.3180436516004415     
   141.28996453422369        1.2980407549853601     
   141.62008127378965        1.2785226952978681     
   141.95019801335556        1.2593342087071413     
   142.28031475292153        1.2405755887299412     
   142.61043149248749        1.2221207923409692     
   142.94054823205340        1.2040049107344575     
   143.27066497161937        1.1861942135095720     
   143.60078171118531        1.1686293823734855     
   143.93089845075124        1.1513869047941208     
   144.26101519031718        1.1343027328072242     
   144.59113192988315        1.1175155610424030     
   144.92124866944906        1.1009154761446074     
   145.25136540901502        1.0845363979328748     
   145.58148214858099        1.0683880371934531     
   145.91159888814690        1.0523813611694102     
   146.24171562771286        1.0366449597199114     
   146.57183236727877        1.0210017298554250     
   146.90194910684474        1.0056087630424155     
   147.23206584641068       0.99036244454674860     
   147.56218258597661       0.97529491925881595     
   147.89229932554255       0.96043725375337086     
   148.22241606510852       0.94568005720188575     
   148.55253280467446       0.93119107083979114     
   148.88264954424039       0.91674456292286632     
   149.21276628380636       0.90255650711996915     
   149.54288302337227       0.88847034580992457     
   149.87299976293824       0.87457114851259876     
   150.20311650250414       0.86083907313783126     
   150.53323324207011       0.84721638223199003     
   150.86334998163605       0.83383089432100133     
   151.19346672120199       0.82047178090880757     
   151.52358346076795       0.80739256942712301     
   151.85370020033389       0.79431436441994974     
   152.18381693989983       0.78148898495307673     
   152.51393367946577       0.76871804983885184     
   152.84405041903173       0.75613176238437085     
   153.17416715859764       0.74365328171146372     
   153.50428389816361       0.73129052157222141     
   153.83440063772954       0.71908684471296291     
   154.16451737729548       0.70693141011871719     
   154.49463411686145       0.69498181028914252     
   154.82475085642736       0.68301705332899809     
   155.15486759599332       0.67129750838460822     
   155.48498433555926       0.65950657178078420     
   155.81510107512520       0.64798960160833108     
   156.14521781469114       0.63635576324498677     
   156.47533455425710       0.62501038550250676     
   156.80545129382301       0.61351744898756122     
   157.13556803338898       0.60230922214151406     
   157.46568477295494       0.59094194819910828     
   157.79580151252085       0.57983312827594413     
   158.12591825208682       0.56857774839824016     
   158.45603499165276       0.55752765078745903     
   158.78615173121869       0.54637244799468543     
   159.11626847078463       0.53533803812838532     
   159.44638521035057       0.52427398580879570     
   159.77650194991651       0.51321074005862133     
   160.10661868948247       0.50223220294485049     
   160.43673542904841       0.49109530649258254     
   160.76685216861435       0.48009648354066492     
   161.09696890818032       0.46894669406859957     
   161.42708564774622       0.45778953516533943     
   161.75720238731219       0.44670992077007710     
   162.08731912687813       0.43537210056199338     
   162.41743586644407       0.42404958809293403     
   162.74755260601000       0.41273461828637392     
   163.07766934557594       0.40123085729081365     
   163.40778608514191       0.38960185524888102     
   163.73790282470785       0.37791024209743429     
   164.06801956427378       0.36612601196172601     
   164.39813630383972       0.35421853818053084     
   164.72825304340569       0.34210507176698995     
   165.05836978297160       0.32979788457528025     
   165.38848652253756       0.31732572387598257     
   165.71860326210350       0.30467079670718944     
   166.04872000166944       0.29182080556088019     
   166.37883674123540       0.27869221843877257     
   166.70895348080137       0.26527789042513872     
   167.03907022036728       0.25163649537011723     
   167.36918695993322       0.23779840349249592     
   167.69930369949915       0.22348553016668699     
   168.02942043906512       0.20900630756490976     
   168.35953717863106       0.19402632062518721     
   168.68965391819697       0.17871239018577889     
   169.01977065776293       0.16301562678746184     
   169.34988739732890       0.14693392235997363     
   169.68000413689481       0.13028327240140086     
   170.01012087646077       0.11321653120127878     
   170.34023761602671        9.5619959168537105E-002
   170.67035435559265        7.7492339272197452E-002
   171.00047109515856        5.8808475084244076E-002
   171.33058783472453        3.9492008128082422E-002
   171.66070457429046        1.9565495561605861E-002
   171.99082131385643        0.0000000000000000     
   172.32093805342231        0.0000000000000000     
   172.65105479298828        0.0000000000000000     
   172.98117153255424        0.0000000000000000     
   173.31128827212018        0.0000000000000000     
   173.64140501168615        0.0000000000000000     
   173.97152175125208        0.0000000000000000     
   174.30163849081799        0.0000000000000000     
   174.63175523038396        0.0000000000000000     
   174.96187196994993        0.0000000000000000     
   175.29198870951583        0.0000000000000000     
   175.62210544908180        0.0000000000000000     
   175.95222218864771        0.0000000000000000     
   176.28233892821368        0.0000000000000000     
   176.61245566777964        0.0000000000000000     
   176.94257240734555        0.0000000000000000     
   177.27268914691152        0.0000000000000000     
   177.60280588647748        0.0000000000000000     
   177.93292262604339        0.0000000000000000     
   178.26303936560933        0.0000000000000000     
   178.59315610517530        0.0000000000000000     
   178.92327284474123        0.0000000000000000     
   179.25338958430720        0.0000000000000000     
   179.58350632387311        0.0000000000000000     
   179.91362306343905        0.0000000000000000     
   180.24373980300501        0.0000000000000000     
   180.57385654257095        0.0000000000000000     
   180.90397328213692        0.0000000000000000     
   181.23409002170283        0.0000000000000000     
   181.56420676126876        0.0000000000000000     
   181.89432350083473        0.0000000000000000     
   182.22444024040067        0.0000000000000000     
   182.55455697996661        0.0000000000000000     
   182.88467371953254        0.0000000000000000     
   183.21479045909851        0.0000000000000000     
   183.54490719866442        0.0000000000000000     
   183.87502393823036        0.0000000000000000     
   184.20514067779629        0.0000000000000000     
   184.53525741736226        0.0000000000000000     
   184.86537415692823        0.0000000000000000     
   185.19549089649411        0.0000000000000000     
   185.52560763606007        0.0000000000000000     
   185.85572437562604        0.0000000000000000     
   186.18584111519198        0.0000000000000000     
   186.51595785475791        0.0000000000000000     
   186.84607459432388        0.0000000000000000     
   187.17619133388979        0.0000000000000000     
   187.50630807345576        0.0000000000000000     
   187.83642481302172        0.0000000000000000     
   188.16654155258763        0.0000000000000000     
   188.49665829215360        0.0000000000000000     
   188.82677503171951        0.0000000000000000     
   189.15689177128547        0.0000000000000000     
   189.48700851085141        0.0000000000000000     
   189.81712525041735        0.0000000000000000     
   190.14724198998331        0.0000000000000000     
   190.47735872954928        0.0000000000000000     
   190.80747546911519        0.0000000000000000     
   191.13759220868113        0.0000000000000000     
   191.46770894824709        0.0000000000000000     
   191.79782568781303        0.0000000000000000     
   192.12794242737900        0.0000000000000000     
   192.45805916694488        0.0000000000000000     
   192.78817590651084        0.0000000000000000     
   193.11829264607678        0.0000000000000000     
   193.44840938564275        0.0000000000000000     
   193.77852612520871        0.0000000000000000     
   194.10864286477462        0.0000000000000000     
   194.43875960434056        0.0000000000000000     
   194.76887634390650        0.0000000000000000     
   195.09899308347246        0.0000000000000000     
   195.42910982303837        0.0000000000000000     
   195.75922656260434        0.0000000000000000     
   196.08934330217028        0.0000000000000000     
   196.41946004173622        0.0000000000000000     
   196.74957678130215        0.0000000000000000     
   197.07969352086809        0.0000000000000000     
   197.40981026043406        0.0000000000000000     
   197.73992699999999        0.0000000000000000     

